The Line-Based Dial-a-Ride Problem

On-demand ridepooling systems offer flexible services pooling multiple passengers into one vehicle, complementing traditional bus services. We propose a transportation system combining the spatial aspects of a fixed sequence of bus stops with the temporal flexibility of ridepooling. In the line-based Dial-a-Ride problem (liDARP), vehicles adhere to a fixed, ordered sequence of stops in their routes, with the possibility of taking shortcuts and turning if they are empty. We propose three MILP formulations for the liDARP with a multi-objective function balancing environmental aspects with customer satisfaction, comparing them on a real-world bus line. Our experiments show that the formulation based on an Event-Based graph is the fastest, solving instances with up to 50 requests in under one second. Compared to the classical DARP, the liDARP is computationally faster, with minimal increases in total distance driven and average ride times.

==> EB_Q6_avg_runtime.dat <==
instance,event-based
w2-16,0.01506662
w2-20,0.01824876
w2-24,0.03312226
w3-18,0.0159928
w3-24,0.031257980000000005
w3-30,0.06482414
w3-36,0.05671830000000001
w4-16,0.06508574
w4-24,0.04999368
w4-32,0.03767256
w4-40,0.09876216
w4-58,0.17995960000000003
w5-40,0.08349772000000001
w5-50,0.07885531999999999


==> LB_Q6_avg_runtime.dat <==
instance,event-based
w2-16,0.1244
w2-20,1.0258
w2-24,2.284
w3-18,3.0848
w3-24,7.3322
w3-30,41.9122
w3-36,577.0236
w4-16,1.1793999999999998
w4-24,18.9906
w4-32,355.4482
w4-40,1107.2648
w4-58,3600.3729999999996
w5-40,3600.3868
w5-50,3600.3082000000004


==> SB_Q6_avg_runtime.dat <==
instance,event-based
w2-16,3600.242333333333
w2-20,3600.442333333334
w2-24,3600.3626666666664
w3-18,3600.923666666667
w3-24,3600.405666666667
w3-30,3600
w3-36,3600
w4-16,3600
w4-24,3600
w4-32,3600


==> average_runtime.dat <==
instance,location-based,subline-based,event-based
w2-16,0.13020000457763664,3000.277666648229,0.029630220000000002
w2-20,1.0553999900817872,3600.0,0.08398206
w2-24,1.7561999320983888,3600.0,0.030397180000000003
w3-18,1.8449999809265136,3600.0,0.02010996
w3-24,4.471000003814697,3600.0,0.03534954
w3-30,32.205399942398074,3600.0,0.06551857999999999
w3-36,216.49180002212523,3600.0,0.06048450000000001
w4-16,1.0432000160217285,3600.0,0.036789499999999996
w4-24,25.44399995803833,3600.0,0.03594404
w4-32,201.42119994163514,3600.0,0.03998002
w4-40,989.0553999900818,3600.0,0.07425960000000001
w4-58,3600.0,,0.20241539999999997
w5-40,2670.7585999965668,,0.09678998
w5-50,3600.0,,0.08535252000000002


==> darp_avg_runtime.dat <==
instance,event-based
w10-100,4151.0380000000005
w10-120,4322.13
w10-80,173.301
w11-110,4328.48
w11-132,4324.84
w11-88,1018.6594000000001
w2-16,0.02287366
w2-20,0.04364128
w2-24,0.06958778
w3-18,0.026601259999999998
w3-24,0.06903022
w3-30,0.3026744
w3-36,0.37270220000000004
w4-16,0.03628074
w4-24,0.0881559
w4-32,0.10806516
w4-40,0.8872180000000001
w4-58,19.9852
w5-40,0.40332039999999997
w5-50,0.7106321999999999
w5-60,479.73720000000003
w6-48,2.4678739999999997
w6-60,6.412256000000001
w6-72,89.49968000000001
w7-56,0.6274352
w7-70,378.795
w7-84,3389.34
w8-64,116.33420000000001
w8-80,402.4588
w8-96,3612.976
w9-108,3607.9980000000005
w9-72,88.41214
w9-90,1309.4579999999999


==> darp_avg_saved_distance.dat <==
instance,event-based
w10-100,119.0
w10-120,94.6
w10-80,63.0
w11-110,120.0
w11-132,129.2
w11-88,64.0
w2-16,-14.0
w2-20,-18.0
w2-24,-19.0
w3-18,-10.0
w3-24,2.0
w3-30,-9.0
w3-36,0.0
w4-16,-11.0
w4-24,-9.0
w4-32,-9.0
w4-40,17.0
w4-58,36.0
w5-40,-5.0
w5-50,33.0
w5-60,31.0
w6-48,38.0
w6-60,24.0
w6-72,52.0
w7-56,18.0
w7-70,43.0
w7-84,41.0
w8-64,37.0
w8-80,77.0
w8-96,97.2
w9-108,96.0
w9-72,68.0
w9-90,83.0


==> lidarp_0tturn_avg_runtime.dat <==
instance,event-based
w10-100,3.668812
w10-120,4.7219
w10-80,0.6630618
w11-110,10.084340000000001
w11-132,3.1299079999999995
w11-88,0.8160793999999999
w2-16,0.01310016
w2-20,0.01687994
w2-24,0.030114559999999995
w3-18,0.015604220000000002
w3-24,0.02810974
w3-30,0.06483288000000001
w3-36,0.052229479999999995
w4-16,0.033533860000000006
w4-24,0.02976218
w4-32,0.030702180000000003
w4-40,0.06044720000000001
w4-58,0.1698496
w5-40,0.08324161999999999
w5-50,0.08468990000000001
w5-60,0.3296932
w6-48,0.1481642
w6-60,0.17035080000000002
w6-72,0.7509402000000001
w7-56,0.10586251999999999
w7-70,0.5864624
w7-84,0.3061336
w8-64,0.762352
w8-80,1.82408
w8-96,1.5690060000000001
w9-108,11.769079999999999
w9-72,0.3988142
w9-90,2.6615359999999995


==> lidarp_0tturn_avg_saved_distance.dat <==
instance,event-based
w10-100,116.0
w10-120,100.0
w10-80,57.0
w11-110,117.0
w11-132,119.0
w11-88,58.0
w2-16,-20.0
w2-20,-19.0
w2-24,-19.0
w3-18,-10.0
w3-24,0.0
w3-30,-9.0
w3-36,-1.0
w4-16,-12.0
w4-24,-9.0
w4-32,-9.0
w4-40,16.0
w4-58,30.0
w5-40,-9.0
w5-50,32.0
w5-60,29.0
w6-48,29.0
w6-60,20.0
w6-72,48.0
w7-56,13.0
w7-70,39.0
w7-84,37.0
w8-64,35.0
w8-80,72.0
w8-96,92.0
w9-108,90.0
w9-72,64.0
w9-90,77.0


==> vary_weights_perc_accepted.dat <==
perc_accepted,Ecological-emphasis_x,Equal weights_x,Customer-emphasis_x,Ecological-emphasis_y,Equal weights_y,Customer-emphasis_y
0,43.75,62.5,100.0,0.0,-2.0,-20.0
1,40.0,75.0,100.0,7.0,0.0,-22.0
2,33.3333,66.6666,100.0,14.0,7.0,-20.0
3,55.5555,72.2222,100.0,2.0,-1.0,-10.0
4,70.83333,83.3333,100.0,14.0,11.0,0.0
5,43.3333,73.3333,100.0,13.0,8.0,-9.0
6,58.33333,80.55555,100.0,20.0,13.0,-1.0
7,50.0,81.25,100.0,0.0,-5.0,-12.0
8,50.0,75.0,100.0,10.0,5.0,-9.0
9,53.125,81.25,100.0,12.0,4.0,-9.0
10,60.0,77.5,100.0,35.0,31.0,16.0
11,60.34482,82.75862,100.0,54.0,44.0,28.0
12,65.0,77.5,100.0,17.0,12.0,-9.0
13,72.0,86.0,100.0,51.0,47.0,31.0

